Wormholes in the f(R,L,T) theory of gravity

Morris and Thorne developed wormhole solutions in the late 1980s when they discovered a recipe that wormholes must follow for travelers to cross them safely. They describe exotic matter as satisfying $-p_{r} > \rho$, where $p_{r}$ is the radial pressure and $\rho$ is the energy density of the wormhole. This is a notable characteristic of the General Relativity Theory. The current article discusses traversable wormhole solutions in $f(R, L, T)=R+\alpha L+\beta T$, with $\alpha$ and $\beta$ are model parameters. The wormhole solutions presented here satisfy the metric constraints of traversability while remarkably avoiding the exotic matter condition, indicating that $f(R, L, T)$ gravity wormholes can be filled with ordinary matter. The derived solutions for the shape function of the wormhole meet the required metric conditions. They exhibit behavior that is comparable to that of wormholes reported in earlier references, which is also the case for our solutions for the energy density of such objects.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



